Probing the strength of radial migration via churning by using metal-rich red giant stars from APOGEE

Making use of the APOGEE DR17 catalogue with high quality data for 143,509 red giant branch stars we explore the strength of different mechanisms that causes a star to radially migrate in the Milky Way stellar disk. At any position in the disk we find stars that are more metal-rich than the local interstellar medium. This is surprising and normally attributed to the migration of these stars after their formation inside their current Galactocentric-radius. Such stars are prime candidates for studying the strength of different migratory processes. We specifically select two types of metal-rich stars: i) super metal-rich stars ([Fe/H] > 0.2) and ii) stars that are more metal-rich than their local environment. For both, we explore the distribution of orbital parameters and ages as evidence of their migration history. We find that most super metal-rich stars have experienced some amount of churning as they have orbits with Rg >= 5 kpc. Furthermore, about half of the super metal-rich stars are on non-circular orbits (ecc > 0.15) and therefore also have experienced blurring. The metallicity of young stars in our sample is generally the same as the metallicity of the interstellar medium, suggesting they have not radially migrated yet. Stars with lower metallicity than the local environment have intermediate to old ages. We further find that super metal-rich stars have approximately the same age distribution at all Galactocentric-radii, which suggests that radial migration is a key mechanism responsible for the chemical compositions of stellar populations in the Milky Way.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Referee_report.txt <==
Referee: The authors present an analysis of the effect of various radial migration mechanisms
in the MW disc. To do this, they selected metal rich and super metal rich stars with
respect to their environment. For these stars they studied their orbits to analyse the
effect of the major migration components: blurring and churning.
They then found that, at different Galactocentric distances, young stars have
metallicity similar to that of the interstellar medium. They conclude that this is due
to the fact they have not had time to migrate.
Their study reinforce the importance of migration in shaping the distribution of
stars in our Galaxy.

General comment:
Referee: I really appreciated the fact that the paper has a well-defined theme, and develops it
comprehensively. It is a well-structured paper and a pleasure to read.
I have no major comments, but suggestions for discussion.
The paper shows indeed interesting results, and deserves to be published with a few
minor corrections.

Authors: We thank the referee for their kind words and would like to address the minor comments below accordingly.

Minor comments:
Referee: About the evolution of the orbital properties of stars in the disc, I would recommend
to quote the paper https://ui.adsabs.harvard.edu/abs/2023A%26A...679A.122V/abstract (Viscasillas-Vazquez et al. 2023)

Author: We added this reference in the introduction.

Referee: I suggest giving a brief explanation as to why Cepheids can be used as present-time
ISM tracers, just referring to some paper in which the typical age ranges of Cepheids
is provided.

Author: We added the references of Bono et al. 2005 and Pietrukowicz et al. 2021 in section 3.2. and added a sentence 
on the young age of Cepheids.

Referee: ...series of papers by B. Taylor —> I would suggest to put some references here. 

Author: We did not add the B. Taylor papers as the series consists of many papers and the most relevant ones are
referenced in the appropriate spots in the text above the sentence referenced by the Referee.


Sec 3.3.4
Referee: I would suggest to avoid starting a sentence with E.g.

Author: We replace "E.g." with "For example,".


Sec 5.4
Referee: “This suggests most young stars have a metallicity similar to or below the local ISM
metallicity”—>
is this in agreement with results in M23 that the gradient of young clusters lie below
the gradient of slightly older clusters?

Author: It is possible that this is supporting the results of M23. However, we do not see support 
for the idea of steeper metallicity gradients in our analysis as much as we see a broadening in 
the metallicity distribution for older stars, which we interpret as being caused by radial migration.

Referee: Both figures confirm the idea that very young stars have not had time to significantly
radial migrate. —> similar to the result of Viscasillas+23, obtained with a slightly
different sample.

Author: We made a note on their results being similar but obtained with a different sample.

Referee: Generally, the ISM is enriched over time, so at any 𝑅, the locally formed stars —>
what about the claim of a recent third infall of metal poor gas that formed the very
young stellar populations? As for instance described in https://
ui.adsabs.harvard.edu/abs/2023A%26A...670A.109S/abstract (Spitoni et al. 2022)? Is there any hints of
this in your data? or does the dataset not contain stars young enough to show this
effect, likely because the selection is for red giants?

Author: There is possibly evidence for a 3rd recent infall event (see the metal-poor end 
of figure 7 where the number of stars increases towards very young stars). However, it is
not strong enough to support the results in the given reference more than they already do. 
However, we comment that a recent infall is a possibility to explain this behaviour.

Referee: This supports the idea of most stars were formed
from material within the Milky Way with a strict radial metallicity
gradient, rather than significant amounts of stars formed from metal rich
fountains (Chen et al. 2019) or accretion from dwarf galaxies. —> can you use other
abundances, at least [Alpha/Fe] do enforce this statement? If these stars were
formed in dwarf galaxies we would expect a different abundance pattern...

Author: We inspected the alpha abundance of our star selection and found no obvious 
signature of dwarf galaxies. This makes sense, as dwarf galaxies typically don't 
reach metallicities higher than solar (0.0 dex), where alpha abundance differences 
are small. We added a sentence to clarify the statement about dwarf (spheroidal) galaxies. 
However, the main argument is the age-metallicity-Galactocentric radius suggests 
that the SMR/LMR stars belong to a population born in the Milky Way.

Referee: We suggest that data with larger variations in azimuthal angle will
allow us to study additional migration patterns.—> can the authors provide some
suggestions for future surveys/instruments? Can be 4MOST or WEAVE used for these
kinds of studies? Or telescopes such as WST or MSE fully dedicated to spectroscopic
surveys? A short discussion on future applications can be useful for the reader.

Author: The current idea we are having is to use the data combined from 4MOST and WEAVE to 
investigate this further (with a detailed chemical picture). We found that, when comparing 
the results about variations with the azimuthal angle based on APOGEE DR17 with similar 
plots using the Gaia RVS that indeed a sample much larger than provided by APOGEE DR17 is 
needed. We have emphasised this in the conclusions.


Author: We have also added van der Velden (2020) as a reference in the acknowledgments as their 
colour maps were used in the figures of this paper.

